Learning to Discover Cross-Domain Relations with Generative Adversarial Networks

While humans easily recognize relations between data from different domains without any supervision, learning to automatically discover them is in general very challenging and needs many ground-truth pairs that illustrate the relations. To avoid costly pairing, we address the task of discovering cross-domain relations given unpaired data. We propose a method based on generative adversarial networks that learns to discover relations between different domains (DiscoGAN). Using the discovered relations, our proposed network successfully transfers style from one domain to another while preserving key attributes such as orientation and face identity. Source code for official implementation is publicly available https://github.com/SKTBrain/DiscoGAN

==> Rebuttal_samples.txt <==
Author Feedback

R1
Q1.How to allow different numbers of nodes.
A1.For multi-graph matching, we seek the common inlier node set (via the one-to-one node matching) shared among all graphs, and permit outliers in multiple graphs. In general, in the case of n_i!=n_j, the variable P in Eq.2
is a partial assignment matrix. Similar to [9,16,22], we transform the partial assignment matrix P to a full square
assignment matrix by augmenting proper dummy nodes (adding slack variables into P accordingly), so that the
one-to-one two-way constraints, P 1_n_j = 1_n_i and {1 _n_i}^T P = 1^T_n_j, can be satisfied. This is actually a
conventional strategy used in solving linear programming, and also adopted by graph matching work such as:
[i] Wong, A.K.C. et al. "Entropy and distance of random graphs with application to structural pattern recognition¡±,
PAMI, 1985.
[ii] Eshera, M.A. et al. "An image understanding system using attributed symbolic representation and inexact
graph-matching¡±, PAMI, 1986.
We'll explicitly formulate the above constraints and clearly present the associated dummy node relaxation
technique in the final paper.
In experiments, we add additional random outliers (as mentioned in l529/536/572) to the graphs having less or
equal nodes, thereby making P a square assignment matrix. In real applications, as outliers are ubiquitous, one can
always make two graphs having an equal number of nodes. The assumption "equal node number" has been
adopted by the compared graph matching methods [23][10]. Figs.4&5 show that our method works better than
[23][10].
Q2. Clearness of Step 9(10) in Alg.1(2).
A2. If P_{ik}P_{kj} = P_{ik'}P_{k'j}, we don't need to compute the score function for both k and k' twice. We only
need compute once. Thus we first compute all first-order results P_{ikj}=P_{ik}P_{kj} and remove the duplicate
ones such that each P_{ikj} is unique. Then score evaluation is only needed for the unique P_{ikj}. We'll clarify the
two steps.
Q3. The font format in conclusion.
A3. We'll use the standard format in the final paper.
R2
Q1. The claim that Alg.2 works better than Alg.1.
A1. In our experiments, under the deformation noise level 'def'=0.15, Alg.2 yields a small improvement over Alg.1
(see Fig.3). But when the noise level increases to 'def'=0.2 (the leftmost blue&green bars in Fig.2(d)), the accuracy
lifts 0.05 (from ~0.79 to ~0.84). This observation is consistent with the motivation of this paper: larger noise
would make affinity score based graph matching more unreliable, so the consistency regularizer plays an important role 
in generating reliable matching. We'll add more comparisons for Algs.1&2 under various noise levels.
Q2. The meaning of Fig.1(a).
A2. It is a toy example to illustrate the issue of multiple local optima when maximizing the intersection area (in
blue color) of 4 triangles. Note that the global optimum emerges when the 4 triangles are fully superposed by each
other. We'll alter Fig.1(a) to a clearer shape.
R3
Q1. Local random search strategies and theoretical motivation of the confined search strategy.
A1. In the paper we perform exhaustive first-order search as the number of graphs is relatively small. We also use
the technique mentioned in our A2 to R1/Q2 to speed it up. An alternative is computing Pikj=PikPkj for all k. It
induces the distance, e.g., |Pikj-Pik'j|_2, which could enable various local search methods. Proposition 1 reveals
our theoretical motivation for devising the confined path search strategy.
Q2. Fig.5 shows a tendency of going down and up.
A2. The method in [10] is somewhat sensitive to initialization due to its alternating optimization procedure, and its
initialization and the MST [27] both directly use the raw pairwise matching results. When such results are poor
(e.g., see Fig.5(b)), their accuracy gets lower or unstable.
Q3. Change the names of algorithms and add references.
A3. We'll revise accordingly.

Author Feedback

R1
Q1. Asmp 1 is obscure
A1. Asmp 1 and Thm 1 are motivated from the empirical observation of the 'm-cycling convergence' phenomenon
by using Alg.1. Our experiments also validate the assumption. We will further clarify and detail Asmp 1 in refined
version.
Q2. methodological contribution
A2. Our contribution is not related to developing novel objective functions; instead, we focus on leveraging the
objective function using an adaptive iterative updating mechanism by actively modifying the objective function,
which ensures a fixed discrete point and we do observe performance boosting compared with not adopting this
mechanism.
Q3. way to determine $\alpha$
A4. Based on the proof of Thm 2, $\alpha$ controls the convergence speed. In our experiments, we use a
reasonable setting as $alpha$=1/maxIter, which is based on the estimation of the variance of tensor H and # of
nodes - $n$ (please refer to l478). In practice, such a setting yields fairly well results. We will clarify this in the
revised version
Q5. extensive use of acronyms
A5. We will revise this in the later version.
R2
Q1. previous algorithms have an oscillatory behavior and no guarantee convergence.
A1. The claim about the oscillation behaviors are only for the methods GAGM [4], RRHWM [8] and RRWM [6] (see
l59-62). This is because the convergence guarantee of these methods is hold only when the affinity matrix is semipositive
definite (details in [17]). IPFP's convergence also relies on the same assumption (refer to Propety 3 in [5]).
TSM's convergence is proved only if the objective function is a convex one (3.2 in [7]). We will refine our claim in
the revision.
Q2. about HIPFP
A2. In our implementation for HIPFP, we set the line search step size by a discrete search procedure instead of via
a closed form as in its second-order case in [5]. Thus the line step estimation may not be optimal. We will clarify
this and improve the implementation.
Q3. comparison with second-order approximation methods [15,16]
A3. In current experiments, we focus our comparison with the first-order approximation methods since efficiency is
our major concern. We will consider the comparison with [15,16] in the revised version.
Q4. The experimental results is sort of expected.
A4. We tend agree with the comment since there is a trade off between the efficiency and accuracy. However, one
of our key contribution is to present an optimal way, i.e., when and how, to determine the modification of the
tensor (theory 1&2). By doing that, our goal is to achieve the best accuracy with affordable computational cost.
Q5. Asmp 1 is interesting but it is often broken in practice.
A5. Please refer to the A1 to reviewer 1. We also find in Fig. 4(a) the two 'low score' trials for HDGA is indeed due
to HDGA traps to the looping sequence, which can be explained by Asmp 1. Moreover, if Asmp 1 is often broken,
HADGA becomes unworkable, but we have seen its efficacy in Fig.2&3.
Q6. Them 2: how to compute the alpha values in the paper, not in the supplementary material.
A6. We will move the discussion to the final paper.
R3.
Q1. iterative solution l227 for Eq (3) and 'approximated objective'
A1. Given m-order objective function and the fixed m-1 solutions, the original problem becomes a linear
assignment problem that can be solved by the Hungarian method (l227). We will further clarify this in the revised
version. The 'approximated' objective denotes the 'first-order approximation'
Q2. Implementation of HGAGM & theoretical time complexity
A2. We will supply the implementation details of the HGAGM in the revised version. In the paper, we reduce the
rounds of outer loop iteration, as here the goal is to focus on accuracy evaluation under 'comparable' time cost.
Q3. Recent works are missing
A3. We will definitely cite in the revision.


Author Feedback

We thank the reviewers for the valuable comments and answer their questions below.

Technical contribution: In this paper, we focus on analyzing and exploiting the object structures from exemplars to
better predict salient edges for image deblurring. As mentioned by R3, the edge structure from exemplars helps the
prediction step, which is the weakest link in deblurring methods. Inasmuch, we propose an exemplar-based method
which can be easily extended to other objects.

R1
More face poses and objects: The application domain for the proposed algorithm depends on the collected
exemplars. The collected exemplars in the work cover near-frontal face images with out-of-plane rotations in [-30,
30] degrees. We will collect more exemplars and present results in a large variety of poses as suggested (e.g., the
face image in Levin¡¯s dataset). We will also collect datasets for other object classes (e.g., cars) and add
experiments in our future work.
Why existing methods fail: The salient edges in face images are sparse. When a few ambiguous edges are selected
in salient edge prediction step, existing methods do not perform well (L64-69), e.g., the double-edge (double noses
and eyes) shown in Fig 1.
We have communicated with the authors with proper parameters to ensure the correctness of Xu¡¯s method. This
method performs relatively well when compared with other methods as shown in Fig 8-10.
Statements: We note that Fig 2g shows the ground truth edges from the clear image, which is the ideal case for
salient edge prediction. On L169-172, we mean that numerous small scale edges can be extracted from the blurred
hair and eyebrow regions as the salient edges in the edge prediction step. As [5] pointed out, kernels may not be
well estimated when small scale edges are used. Thus, we do not use hair and eyebrows.
The caption in Fig 4a should be ¡°input image¡± which will be fixed.
For ¡°blurred \nabla S¡±, we mean the results using the edges of the input image \nabla B(x) in (5) as mentioned on
L461-464.
We will revise and clarify these statements.

R2
Robustness: We agree that it is difficult to locate face contour accurately in blurry image. However, we show that
the proposed matching technique is robust for finding the most similar exemplar contour to the blurry input from
Technical contribution: In this paper, we focus on analyzing and exploiting the object structures from exemplars to
the datasets as described on L264-283, and provide some analysis on L389-402. Furthermore, the quantitative
results on the synthetic dataset of 480 images (L441-443) demonstrate the robustness of our method.
If the exemplar structure is not correctly extracted, our method falls back to a conventional deblurring algorithm as
only dominant edges (not involving exemplar structure) are used for kernel estimation after a few iterations. More
discussion and analysis would be provided in the revised manuscript.

R3
Manual contour selection: Manual selection is only applied to exemplars. We first manually select contours from
exemplars and then use the guided filter to refine the contours (L224-235).
Face detection: In fact, the faces contained in the test images appear in different positions and scales. We crop the
images to better present the results.
Our cross-correlation method is able to locate the positions of faces and we also deal with scale and rotation
problems as described on L247-250. We thank R3 for pointing out an interesting application for regular
photographs.

Terminology and reference: We will replace FFT with DFT and add the suggested references in the final version.

Fig 8: The measure we use in Fig 8 is from [9], which includes the deblurred image from the ground-truth kernel in
the denominator. A noisy input increases the denominator value of the measure. Thus the error ratios from noisy
images are usually smaller than those from noise-free images, under the same blur kernel. Therefore, the accuracy
on the noisy images is higher than that on noise-free images under the same error ratio.

Author Feedback

Novelty, contributions and impact: Designing a robust method is valuable and important. All the components of the
Viola-Jones detector are known and the combination is non-trivial, and the contributions are influential. While this
work also uses superpixels as two other methods, the proposed algorithm consists of significantly different
components and the combination is not straightforward. Specifically, we propose a novel manifold ranking
formulation (11) that incorporates temporal smoothness and objectness score, and present a novel algorithm (Sec
2.5). Numerous experiments demonstrate the proposed tracking algorithm can improve tracking results in terms of
accuracy and speed.
The objectness score is implemented on mid-level cues (L130-134) and is different from other detectors in the
training and update strategy (6) where training samples labeled with different levels of confidence are treated
differently. The high recall rate of the objectness score provides sufficient prior. The precision, in turn, is improved
significantly by integrating spatial and temporal smoothness.
R1
The contributions are stated above. This paper shows how the constraints are incorporated in a graph model and
solved by a novel manifold ranking method which is easy to optimize due to the convex and differentiability of the
formulation.The proposed algorithm can be used for labeling problems in videos, which will make significant
contributions to object recognition, motion analysis, scene understanding and related fields.
We thank the reviewer for pointing out that the paper is well written. We will discuss the suggested local search
method in the revised manuscript. Currently, the KNN is in the feature space, and it can be used in both feature
and spatial space.
R2
We will include more discussion on related work and parameter sensitivity analysis in the revised manuscript. We
will further revise this manuscript to make it easier to understand.
We will revise the term ¡°extremely random initialization¡±.
Since our tracker is based on foreground/background segmentation, the occluding object and the tracked object
can be well separated(L288-297 and Fig.4). When the tracked (half-occluded) object remains stationary for some
time or the occluding object is moving, the occluding object will not be mistakenly updated as positive samples. We
will discuss these cases in the revised manuscript.
The motivation to pose tracking problem as a ranking framework (Sec 2.1-2.5) is to robustly label each superpixel
as either foreground or background by exploiting manifold structure, temporal constraint and objectness score. The
observation likelihood of each candidate is computed as the accumulation of label values in the corresponding
foreground map region.
R3
The proposed temporal smoothness and objectness score are different from existing ones. More importantly, these
constraints are incorporated into a novel manifold ranking method which has not been explored in tracking. As
discussed above, the proposed algorithm is novel in several aspects including an efficient algorithm to solve a new
constrained ranking problem.
In this work, the short term model is based on transduction whereas the long term model is based on induction.
The combination of transduction and induction for tracking has not been exploited. Our experiments show that
these two learning methods indeed help each other for more efficient and effective superpixel tracking.

Author Feedback

We thank Reviewers/AC for the very careful reviews.
On the positive side, all 3 reviews confirm the contribution and novelty of the work, e.g. "using active learning
strategy to select more informative examples used for updating the classifier is novel to some degree" (R1); "The
classifier learning using LapRLS and the active sample selection are somehow interesting" (R2); "introducing
LapRLS to the visual tracking problem is novel¡¦the idea proposed by this paper is new in some sense" (R3).
>> R1 asked why some of the state-of-art trackers are removed from the benchmark? Actually, we removed some
of the state-of-the-art trackers due to space limitation, e.g., ASLA (similar to SCM) and CXT (less relevant).
>> R1 questioned Why the result reported in Fig. 2 is different from the result in Wu et al? The reason is that we
tuned the parameters of the competing trackers for the best results, as we mentioned in Sec. 3.
>> R1 asked how to calculate the predictive error in Sec. 2.2. In fact we do not need to calculate the predictive
error explicitly. Instead, we calculate the covariance matrix of the predictive error using Eq.(10), which is
independent of the labels.
>> R1 questioned what is the time complexity of the semi-supervised learning algorithm and the active learning
algorithm. For LapRLS, the time complexity is O((l+u)^3+(l+u)^2). For the active example selection, the
complexity is O(n^3+n^2+m*n). Our tracker runs at 2 fps on an Intel Core i7 3.5 GHz PC with 16 GB memory.
>> R2 asked about the influence of the threshold \tau and the extreme cases such as that no labeled samples are
included. The threshold \tau is related to the labeling process of our method. We have experimentally found that
the performance of our tracker is robust when the threshold \tau is set to be a small value (e.g., 2-5 pixels). The
extreme case that no labeled examples are included is possible. However, the tracker is also refined via adding new
unlabeled examples.
>> R2 questioned about the interplay of active example selection and the semi-supervised learning. In fact, the
objective of active example selection is to choose the most informative examples among abundant unlabeled
examples to ensure the prediction accuracy of the classifier. Thus, the objectives of active example selection and
the semi-supervised learning is consistent.
>> R3 questioned the similarity with [a] ("A General Active-Learning Framework for On-Road Vehicle Recognition
and Tracking").
We design an active example selection approach to automatically choose informative examples for online classifier
update, which is quite different from the query and off-line training strategy used for vehicle recognition in [a]. We
thank R3 for noting these related papers we should have cited.
>> R3 said that the paper highly depends on the previous works [2] and [24] for the theoretical basis. The paper
can be considered as a tracking application of [2] and [24].
We found that our work is not relevant to [2], thus we guess the reviewer actually refers to [21].
Indeed, we use LapRLS [21] to learn an online classifier for tracking in our work, and the proposed active example
selection approach is inspired by [24]. However, the concern of this paper is to present a novel online
discriminative tracking framework which explicitly couples the objectives of example collection and classifier
learning. We pointed out that most existing discriminative tracking algorithms use a sampling-and-labeling strategy
to collect examples, and treat the training example collection as a task that is independent of classifier learning. To
our knowledge, considering the correlation between example collection and classifier learning is very original in
discriminative tracking, not existed before. We hope our method is inspiring for other similar correlations to
improve tracking performance. We will carefully polish the paper's presentation, to improve its clarity.

Author Feedback

We thank the AC and reviewers for the suggestions and comments. While the strong experimental results on 161
sequences were appreciated by all reviewers, the technique portion of our draft causes confusions especially to R2
and R3. We apologize for not having them better presented, and we promise to improve the presentation in all
aspects as suggested. Following are detailed responses.
Common concerns:
To R2&R3: Clarity
We promise to improve the clarity of the paper in all aspects including rewriting the introduction, giving high level
explanations, including illustrative figures, rephrasing confusing paragraphs, reviewing key technologies (e.g. Gram
matrix), and proofreading/polishing as much as possible. We will also share the source code if the paper gets
accepted.
To R2&R3: Motivation/Justification/Take home message
Our main motivation is to extract the useful information simultaneously from the old, recent and current
observations in a *new* and *effective* way for tracking.
Reasons for outperforming the state-of-the-arts:
1)The use of two different classifiers to capture discriminative information from both old (auxiliary) and recent
observations. 2)The informative knowledge modeling re-weights the auxiliary samples to reduce the impact of the
noisy and potential misalignment of auxiliary samples. This is achieved by taking the tracking task at the current
frame into account using our learning mechanism when modeling. 3)The exploitation of the unlabeled samples in a
semi-supervised fashion. We also studied the effect of 1) and 2) (see "To R1").
To R2&R3: Novelty regarding the use of two sample sets
We agree that using two sets of samples with different updating rates is not new and will cite suggested references.
That said, as noticed by R1, our method novelly extends GPR for re-weighting the auxiliary samples and
constructing observation models. In addition, the two papers pointed out by R2 do not take the unlabeled samples
into consideration when constructing observation models. All these novel components contribute the excellent
performance demonstrated in our experiments.
To R1&R3: 1.5~2 fps
We will study the effect of samples¡¯ number and improve the efficiency as suggested by R1.
To R1
1. Comparison with baselines
In a pilot study with 20 sequences, we have actually tested the two baselines, one uses only the target classifier
(v1) and the other does not use the informative knowledge (v2). The results were not reported due to page
limitation. The average tracking success rates are 0.83 for v1, 0.87 for v2, and 0.94 for TGPR. The standard
deviations of these rates are 0.20 for v1, 0.16 for v2, and 0.05 for TGPR. We will squeeze some space for the
results in revision.
To R2
1. Why transfer...Why GPR
In brief, GPR allows us to extract the useful information from the current unlabeled samples, and its extension to
the transfer learning framework allows us to extract the information from the old auxiliary samples. We will clarify
this in revision.
2. About the informative knowledge, the prior Gram matrix
We will review and clarify these terms in revision. Specifically, the Gram matrix is used to define a Gaussian
process. We will clarify other notations as well.
3. Explanatory figure for lines 321-329
We will add a figure as suggested.
4. 15 parameters
Most parameters are straightforward. They are fixed throughout the experiments for all 161 sequences.
5. P(yA|zA) not...gaussian
P(yA|zA) does not follow a Gaussian, because the label generation process in Eq. (1) requests zi to make P(+1|zi)
larger and P(-1|zi) smaller simultaneously, or vice versa.
To R3
1. Fusion
We use a heuristic strategy to pick the candidates that rank high according to both classifiers. We will study other
strategies as suggested.
2. Failure cases
The main observed failures are due to long-term and total occlusion, tiny targets. We will include some examples in
revision.

Author Feedback

To Reviewer1:
1. The occlusion detection is mainly used to avoid the wrong update, and it is not used for computing the likelihood
directly. The correctly updated ELMs will guarantee the accuracy of the likelihood of the particles.
2. In Fig.7, the CLE and AOR are both used for evaluating the performance of the tracker on the whole sequences.
If \alpha is not suitable, the drift may occur in any frame. For example, \alpha=0.1, drift begins in frame 20 and
\alpha=0.2, drift begins in frame 10. This will lead to jaggedness.
3. For the quantitative results, we run 5 times for each sequence and take the median as the reported results to
avoid the effect of randomness. For the groundtruth of davidindoor and faceocc2, we adopt the data supplied by
MIL[8], which have no rotation and scale. Actually, Struck[18] and PartT[22] also get good results without handling
rotation and scale, similar to ours.
4. We¡¯ll correct the error in Line 178: a ELM->an ELM. For the infinity differential function in Line 136, we follow the
representation in [14,15]. The detailed definition of failure rate in Line 449 and Fig.5 is given in [32].
To Reviewer2:
5. ELM has many advantages, e.g., robustness to unbalanced data, non-linear classification ability and fast learning
speed(Line 060-064), implying it is more suitable for classification in tracking-by-detection framework. Therefore,
it¡¯s innovative to introduce the ELM into tracking field.
6. Although there are many papers using the hierarchical model, our method is quite different from them, because
both the global and local models in our method are discriminative. In most existing hierarchical models(e.g. "An
adaptive coupled-layer visual model for robust visual tracking", ICCV11, which we lost and will add; "Robust Object
Tracking via Sparsity-based Collaborative Model", CVPR12, [19]), the local submodel is generative. However, our
local submodel is discriminative, leading to a stronger ability to detect the occlusion. More contributions are in the
FOLLOWING ITEM 10.
7. Both the ELM and the hierarchical model play important roles in our method. The advantage of the hierarchical
model has been shown in Fig.7. We¡¯ll add the comparison with other classifiers(e.g. SVM) instead of ELM to display
the effectiveness of ELM if necessary.
8. Although the optimal \alpha is given empirically, we think it is reasonable. We also tried some complex
strategies, but the performance was not better than ours. We believe that a simple, robust and effective
combination strategy is more preferable than complex approaches.
9. We¡¯ll correct the errors in (6)(7) following your suggestions. In line 321, because a larger conf means a lager
likelihood, we think the L(x)=exp(conf) is correct.
To Reviewer3:
10. The novelty of our paper is threefold. First, we introduce a novel classifier ELM into tracking. Second, we
propose a hierarchical discriminative model with ELMs. Third, the local submodel of our method is discriminative
and has structural property, which has a better ability to detect the occlusion.
11. OAB and MIL methods both use the boost as the classifier for tracking. However, there are many differences
between our method and them. First, our method is a hierarchical model including a global submodel and a local
submodel. OAB and MIL are just similar to our global submodel. Second, our method adopts the ELM as the
classifier. Third, our method follows the co-training framework, leading to more robust performance. Fourth, our
local model is the combination of a series of ELMs, which sample training data on local patches and is used to
detect occlusions.
12. The results in Table 1 and 2, and Fig.6 show that our method has better performance than OAB and MIL on
most sequences. On sequences with occlusion, e.g. faceocc, girl, woman, etc., our method is superior to the
others. We¡¯ll add more comparison details if necessary.
Thank you all for your revision and comments.

Author Feedback

We appreciate constructive comments by reviewers. Here are our answers for several important questions and
comments.
1. [R1, R3] Novelty w.r.t. OMA [1]
In addition to the online property, the following contributions differentiate our method from OMA:
* Most of existing tracking algorithms including OMA rely on graphical models with predefined structures. However,
our algorithm constructs a graphical model adaptively based on the characteristics of input sequence.
* Our method isolates tracking errors within local branches in graph by rejecting frames with unreliable posteriors
from the representative frame set, while OMA keeps propagating errors regardless of the quality of estimated
posterior.
* Since our method maintains only a small number of representative frames for posterior propagation, it greatly
improves computational efficiency over OMA.
2. [R1, R3] Maintaining target posteriors vs. target models
Our algorithm is different from conventional ones based on multiple target templates or dictionary learning because
we maintain multiple target posteriors associated with multiple representative frames and propagate the posteriors
through weighted Bayesian model averaging. Note that most of tracking algorithms including [LiICCV11] propagate
only a single posterior over time in a chain model although they may have multiple target models. Also note that,
since our method propagates multiple posteriors, we can preserve multi-modality of density functions better.
3. [R1] Optimality
We believe the estimated posterior by our method is suboptimal given a graphical model since the prediction and
observation by patch matching is a nonlinear process and the posterior is highly multi-modal.
4. [R1] Temporal smoothness
Our method does not exploit temporal smoothness assumption, but there is no problem to track an object with
smooth motion. Note that our algorithm works well with the sequences in online tracking benchmark as shown in
Fig 4.
We admit that our description about transition and likelihood probability in line 212-215 was not clear. They are
modeled jointly and implicitly through patch matching and voting, which is almost identical to OMA [1].
5. [R2] Heuristics and parameter issues
We used a simple k-nearest neighbor based method for template classification, since other methods such as online
discriminative learning and naive Bayes were not particularly better.
We admit that some parameters were not fully discussed. The number of nearest neighbors k (set to 10) is related
to false positive/true negative rates of template classification; its trade-off is discussed in line 328-334. \sigma (set
to 0.1) controls the update rate of representative frames; large values yield frequent updates. However, according
to our observation, the performance of our algorithm is not sensitive to parameters setting, and all parameters are
fixed throughout the experiment.
For the compared algorithms, we simply imported the results from the benchmark repository [24] for the existing
50 sequences and used the default parameters for the new 10 videos.
We will add thorough discussion about the issues related to parameters if our paper is accepted. Thank you.
6. [R2] Exposition about graph structure
The graph structure affects the target posterior at each frame since it determines the path and weight for density
propagation. Note that the edge weight depends on the graph structure as shown in Eq. (5) and (8). We will
discuss it in detail in Sec 4 if our paper is accepted. Thank you.
7. [R3] Benefit of graph structure

Author Feedback

We thank all reviewers for their feedback and suggestions. Our main goal was to use scene understanding
techniques for perceptual tasks with potential societal impact. All of the reviewers seem to find this problem setting
to be interesting and novel.
R1 -> R1 suggests evaluating on Linz and Salzburg present in the Place Pulse dataset. Unfortunately the authors do
not make the photos available and due to government/legal issues the Google Street View image data for Linz and
Salzburg is no longer publicly available. To demonstrate generalizability and extend perceptual judgments to actual
quantitative statistics about safety, we present evaluations (Sec 6) on two additional cities to compare our
predictions against public record information of crime and wealth statistics for Baltimore and Chicago. We also
show some qualitative results for Chicago in Figure 6. We thank reviewer R1 for his other suggestions.
Unsupervised localization of patches is definitely something that could be explored in future work. For this paper we
first focus on demonstrating that prediction is possible for these perceptual measures.
R2 -> We will add the suggested evaluation of comparing FB+Sift to DeCaf in Sec 4 for completeness (experiments
show the same pattern). We will also include comparisons to some simpler baselines for smoothing and features
(e.g. gist, SiftBoW). We also thank R2 for his suggestions and comments regarding our collective prediction
approach based on spatial smoothing of geo-referenced images.
R3 -> The data we are using is mostly already publicly available from the Place Pulse dataset [13], Google
streetview, and public records. The Place Pulse dataset[13] collected human perceptions to directly predict
demographic data while our goal is to use this labeled data to learn visual classifiers of human perceptions. For our
experiments on finer resolution predictions and for novel cities not in the original dataset, we collected additional
images from Google Street View (without annotations). We will create a project website releasing all developed
code and pointers to the data we have used in our experiments. We will also release the image geo-locations for
these additional images along with a tool to download them from Google Street View. We will clarify this better in
the text.
R3 -> Regarding adaptive solutions. We did in fact initially think about using domain adaptation techniques, but
since performance for training on one city and testing on another city was quite high domain adaptation did not
seem necessary. Regarding qualitative analysis, we show qualitative results (at city scale) for the effect of using
spatial-based smoothing in Figure 8, suggesting that our framework can potentially help discover geographical
interest region boundaries based on people's perceptions. We also report quantitative but moderate gains for this
approach on Table 1. We will provide a more thorough qualitative evaluation and discussion of some of our
negative/failure cases. Regarding dataset biases, the PlacePulse dataset and our denser set of images were
sampled randomly within the geographical areas of each city. Our experimental results suggest this task, like other
perceptual tasks (e.g. aesthetics, memorability), requires nuanced judgments, making it challenging, but with the
potential to be less subjective since the domain data (urban scenes) is controlled.



==> discogan (8) 2/Rebuttal_samples.txt <==
Author Feedback

R1
Q1.How to allow different numbers of nodes.
A1.For multi-graph matching, we seek the common inlier node set (via the one-to-one node matching) shared among all graphs, and permit outliers in multiple graphs. In general, in the case of n_i!=n_j, the variable P in Eq.2
is a partial assignment matrix. Similar to [9,16,22], we transform the partial assignment matrix P to a full square
assignment matrix by augmenting proper dummy nodes (adding slack variables into P accordingly), so that the
one-to-one two-way constraints, P 1_n_j = 1_n_i and {1 _n_i}^T P = 1^T_n_j, can be satisfied. This is actually a
conventional strategy used in solving linear programming, and also adopted by graph matching work such as:
[i] Wong, A.K.C. et al. "Entropy and distance of random graphs with application to structural pattern recognition¡±,
PAMI, 1985.
[ii] Eshera, M.A. et al. "An image understanding system using attributed symbolic representation and inexact
graph-matching¡±, PAMI, 1986.
We'll explicitly formulate the above constraints and clearly present the associated dummy node relaxation
technique in the final paper.
In experiments, we add additional random outliers (as mentioned in l529/536/572) to the graphs having less or
equal nodes, thereby making P a square assignment matrix. In real applications, as outliers are ubiquitous, one can
always make two graphs having an equal number of nodes. The assumption "equal node number" has been
adopted by the compared graph matching methods [23][10]. Figs.4&5 show that our method works better than
[23][10].
Q2. Clearness of Step 9(10) in Alg.1(2).
A2. If P_{ik}P_{kj} = P_{ik'}P_{k'j}, we don't need to compute the score function for both k and k' twice. We only
need compute once. Thus we first compute all first-order results P_{ikj}=P_{ik}P_{kj} and remove the duplicate
ones such that each P_{ikj} is unique. Then score evaluation is only needed for the unique P_{ikj}. We'll clarify the
two steps.
Q3. The font format in conclusion.
A3. We'll use the standard format in the final paper.
R2
Q1. The claim that Alg.2 works better than Alg.1.
A1. In our experiments, under the deformation noise level 'def'=0.15, Alg.2 yields a small improvement over Alg.1
(see Fig.3). But when the noise level increases to 'def'=0.2 (the leftmost blue&green bars in Fig.2(d)), the accuracy
lifts 0.05 (from ~0.79 to ~0.84). This observation is consistent with the motivation of this paper: larger noise
would make affinity score based graph matching more unreliable, so the consistency regularizer plays an important role 
in generating reliable matching. We'll add more comparisons for Algs.1&2 under various noise levels.
Q2. The meaning of Fig.1(a).
A2. It is a toy example to illustrate the issue of multiple local optima when maximizing the intersection area (in
blue color) of 4 triangles. Note that the global optimum emerges when the 4 triangles are fully superposed by each
other. We'll alter Fig.1(a) to a clearer shape.
R3
Q1. Local random search strategies and theoretical motivation of the confined search strategy.
A1. In the paper we perform exhaustive first-order search as the number of graphs is relatively small. We also use
the technique mentioned in our A2 to R1/Q2 to speed it up. An alternative is computing Pikj=PikPkj for all k. It
induces the distance, e.g., |Pikj-Pik'j|_2, which could enable various local search methods. Proposition 1 reveals
our theoretical motivation for devising the confined path search strategy.
Q2. Fig.5 shows a tendency of going down and up.
A2. The method in [10] is somewhat sensitive to initialization due to its alternating optimization procedure, and its
initialization and the MST [27] both directly use the raw pairwise matching results. When such results are poor
(e.g., see Fig.5(b)), their accuracy gets lower or unstable.
Q3. Change the names of algorithms and add references.
A3. We'll revise accordingly.

Author Feedback

R1
Q1. Asmp 1 is obscure
A1. Asmp 1 and Thm 1 are motivated from the empirical observation of the 'm-cycling convergence' phenomenon
by using Alg.1. Our experiments also validate the assumption. We will further clarify and detail Asmp 1 in refined
version.
Q2. methodological contribution
A2. Our contribution is not related to developing novel objective functions; instead, we focus on leveraging the
objective function using an adaptive iterative updating mechanism by actively modifying the objective function,
which ensures a fixed discrete point and we do observe performance boosting compared with not adopting this
mechanism.
Q3. way to determine $\alpha$
A4. Based on the proof of Thm 2, $\alpha$ controls the convergence speed. In our experiments, we use a
reasonable setting as $alpha$=1/maxIter, which is based on the estimation of the variance of tensor H and # of
nodes - $n$ (please refer to l478). In practice, such a setting yields fairly well results. We will clarify this in the
revised version
Q5. extensive use of acronyms
A5. We will revise this in the later version.
R2
Q1. previous algorithms have an oscillatory behavior and no guarantee convergence.
A1. The claim about the oscillation behaviors are only for the methods GAGM [4], RRHWM [8] and RRWM [6] (see
l59-62). This is because the convergence guarantee of these methods is hold only when the affinity matrix is semipositive
definite (details in [17]). IPFP's convergence also relies on the same assumption (refer to Propety 3 in [5]).
TSM's convergence is proved only if the objective function is a convex one (3.2 in [7]). We will refine our claim in
the revision.
Q2. about HIPFP
A2. In our implementation for HIPFP, we set the line search step size by a discrete search procedure instead of via
a closed form as in its second-order case in [5]. Thus the line step estimation may not be optimal. We will clarify
this and improve the implementation.
Q3. comparison with second-order approximation methods [15,16]
A3. In current experiments, we focus our comparison with the first-order approximation methods since efficiency is
our major concern. We will consider the comparison with [15,16] in the revised version.
Q4. The experimental results is sort of expected.
A4. We tend agree with the comment since there is a trade off between the efficiency and accuracy. However, one
of our key contribution is to present an optimal way, i.e., when and how, to determine the modification of the
tensor (theory 1&2). By doing that, our goal is to achieve the best accuracy with affordable computational cost.
Q5. Asmp 1 is interesting but it is often broken in practice.
A5. Please refer to the A1 to reviewer 1. We also find in Fig. 4(a) the two 'low score' trials for HDGA is indeed due
to HDGA traps to the looping sequence, which can be explained by Asmp 1. Moreover, if Asmp 1 is often broken,
HADGA becomes unworkable, but we have seen its efficacy in Fig.2&3.
Q6. Them 2: how to compute the alpha values in the paper, not in the supplementary material.
A6. We will move the discussion to the final paper.
R3.
Q1. iterative solution l227 for Eq (3) and 'approximated objective'
A1. Given m-order objective function and the fixed m-1 solutions, the original problem becomes a linear
assignment problem that can be solved by the Hungarian method (l227). We will further clarify this in the revised
version. The 'approximated' objective denotes the 'first-order approximation'
Q2. Implementation of HGAGM & theoretical time complexity
A2. We will supply the implementation details of the HGAGM in the revised version. In the paper, we reduce the
rounds of outer loop iteration, as here the goal is to focus on accuracy evaluation under 'comparable' time cost.
Q3. Recent works are missing
A3. We will definitely cite in the revision.


Author Feedback

We thank the reviewers for the valuable comments and answer their questions below.

Technical contribution: In this paper, we focus on analyzing and exploiting the object structures from exemplars to
better predict salient edges for image deblurring. As mentioned by R3, the edge structure from exemplars helps the
prediction step, which is the weakest link in deblurring methods. Inasmuch, we propose an exemplar-based method
which can be easily extended to other objects.

R1
More face poses and objects: The application domain for the proposed algorithm depends on the collected
exemplars. The collected exemplars in the work cover near-frontal face images with out-of-plane rotations in [-30,
30] degrees. We will collect more exemplars and present results in a large variety of poses as suggested (e.g., the
face image in Levin¡¯s dataset). We will also collect datasets for other object classes (e.g., cars) and add
experiments in our future work.
Why existing methods fail: The salient edges in face images are sparse. When a few ambiguous edges are selected
in salient edge prediction step, existing methods do not perform well (L64-69), e.g., the double-edge (double noses
and eyes) shown in Fig 1.
We have communicated with the authors with proper parameters to ensure the correctness of Xu¡¯s method. This
method performs relatively well when compared with other methods as shown in Fig 8-10.
Statements: We note that Fig 2g shows the ground truth edges from the clear image, which is the ideal case for
salient edge prediction. On L169-172, we mean that numerous small scale edges can be extracted from the blurred
hair and eyebrow regions as the salient edges in the edge prediction step. As [5] pointed out, kernels may not be
well estimated when small scale edges are used. Thus, we do not use hair and eyebrows.
The caption in Fig 4a should be ¡°input image¡± which will be fixed.
For ¡°blurred \nabla S¡±, we mean the results using the edges of the input image \nabla B(x) in (5) as mentioned on
L461-464.
We will revise and clarify these statements.

R2
Robustness: We agree that it is difficult to locate face contour accurately in blurry image. However, we show that
the proposed matching technique is robust for finding the most similar exemplar contour to the blurry input from
Technical contribution: In this paper, we focus on analyzing and exploiting the object structures from exemplars to
the datasets as described on L264-283, and provide some analysis on L389-402. Furthermore, the quantitative
results on the synthetic dataset of 480 images (L441-443) demonstrate the robustness of our method.
If the exemplar structure is not correctly extracted, our method falls back to a conventional deblurring algorithm as
only dominant edges (not involving exemplar structure) are used for kernel estimation after a few iterations. More
discussion and analysis would be provided in the revised manuscript.

R3
Manual contour selection: Manual selection is only applied to exemplars. We first manually select contours from
exemplars and then use the guided filter to refine the contours (L224-235).
Face detection: In fact, the faces contained in the test images appear in different positions and scales. We crop the
images to better present the results.
Our cross-correlation method is able to locate the positions of faces and we also deal with scale and rotation
problems as described on L247-250. We thank R3 for pointing out an interesting application for regular
photographs.

Terminology and reference: We will replace FFT with DFT and add the suggested references in the final version.

Fig 8: The measure we use in Fig 8 is from [9], which includes the deblurred image from the ground-truth kernel in
the denominator. A noisy input increases the denominator value of the measure. Thus the error ratios from noisy
images are usually smaller than those from noise-free images, under the same blur kernel. Therefore, the accuracy
on the noisy images is higher than that on noise-free images under the same error ratio.

Author Feedback

Novelty, contributions and impact: Designing a robust method is valuable and important. All the components of the
Viola-Jones detector are known and the combination is non-trivial, and the contributions are influential. While this
work also uses superpixels as two other methods, the proposed algorithm consists of significantly different
components and the combination is not straightforward. Specifically, we propose a novel manifold ranking
formulation (11) that incorporates temporal smoothness and objectness score, and present a novel algorithm (Sec
2.5). Numerous experiments demonstrate the proposed tracking algorithm can improve tracking results in terms of
accuracy and speed.
The objectness score is implemented on mid-level cues (L130-134) and is different from other detectors in the
training and update strategy (6) where training samples labeled with different levels of confidence are treated
differently. The high recall rate of the objectness score provides sufficient prior. The precision, in turn, is improved
significantly by integrating spatial and temporal smoothness.
R1
The contributions are stated above. This paper shows how the constraints are incorporated in a graph model and
solved by a novel manifold ranking method which is easy to optimize due to the convex and differentiability of the
formulation.The proposed algorithm can be used for labeling problems in videos, which will make significant
contributions to object recognition, motion analysis, scene understanding and related fields.
We thank the reviewer for pointing out that the paper is well written. We will discuss the suggested local search
method in the revised manuscript. Currently, the KNN is in the feature space, and it can be used in both feature
and spatial space.
R2
We will include more discussion on related work and parameter sensitivity analysis in the revised manuscript. We
will further revise this manuscript to make it easier to understand.
We will revise the term ¡°extremely random initialization¡±.
Since our tracker is based on foreground/background segmentation, the occluding object and the tracked object
can be well separated(L288-297 and Fig.4). When the tracked (half-occluded) object remains stationary for some
time or the occluding object is moving, the occluding object will not be mistakenly updated as positive samples. We
will discuss these cases in the revised manuscript.
The motivation to pose tracking problem as a ranking framework (Sec 2.1-2.5) is to robustly label each superpixel
as either foreground or background by exploiting manifold structure, temporal constraint and objectness score. The
observation likelihood of each candidate is computed as the accumulation of label values in the corresponding
foreground map region.
R3
The proposed temporal smoothness and objectness score are different from existing ones. More importantly, these
constraints are incorporated into a novel manifold ranking method which has not been explored in tracking. As
discussed above, the proposed algorithm is novel in several aspects including an efficient algorithm to solve a new
constrained ranking problem.
In this work, the short term model is based on transduction whereas the long term model is based on induction.
The combination of transduction and induction for tracking has not been exploited. Our experiments show that
these two learning methods indeed help each other for more efficient and effective superpixel tracking.

Author Feedback

We thank Reviewers/AC for the very careful reviews.
On the positive side, all 3 reviews confirm the contribution and novelty of the work, e.g. "using active learning
strategy to select more informative examples used for updating the classifier is novel to some degree" (R1); "The
classifier learning using LapRLS and the active sample selection are somehow interesting" (R2); "introducing
LapRLS to the visual tracking problem is novel¡¦the idea proposed by this paper is new in some sense" (R3).
>> R1 asked why some of the state-of-art trackers are removed from the benchmark? Actually, we removed some
of the state-of-the-art trackers due to space limitation, e.g., ASLA (similar to SCM) and CXT (less relevant).
>> R1 questioned Why the result reported in Fig. 2 is different from the result in Wu et al? The reason is that we
tuned the parameters of the competing trackers for the best results, as we mentioned in Sec. 3.
>> R1 asked how to calculate the predictive error in Sec. 2.2. In fact we do not need to calculate the predictive
error explicitly. Instead, we calculate the covariance matrix of the predictive error using Eq.(10), which is
independent of the labels.
>> R1 questioned what is the time complexity of the semi-supervised learning algorithm and the active learning
algorithm. For LapRLS, the time complexity is O((l+u)^3+(l+u)^2). For the active example selection, the
complexity is O(n^3+n^2+m*n). Our tracker runs at 2 fps on an Intel Core i7 3.5 GHz PC with 16 GB memory.
>> R2 asked about the influence of the threshold \tau and the extreme cases such as that no labeled samples are
included. The threshold \tau is related to the labeling process of our method. We have experimentally found that
the performance of our tracker is robust when the threshold \tau is set to be a small value (e.g., 2-5 pixels). The
extreme case that no labeled examples are included is possible. However, the tracker is also refined via adding new
unlabeled examples.
>> R2 questioned about the interplay of active example selection and the semi-supervised learning. In fact, the
objective of active example selection is to choose the most informative examples among abundant unlabeled
examples to ensure the prediction accuracy of the classifier. Thus, the objectives of active example selection and
the semi-supervised learning is consistent.
>> R3 questioned the similarity with [a] ("A General Active-Learning Framework for On-Road Vehicle Recognition
and Tracking").
We design an active example selection approach to automatically choose informative examples for online classifier
update, which is quite different from the query and off-line training strategy used for vehicle recognition in [a]. We
thank R3 for noting these related papers we should have cited.
>> R3 said that the paper highly depends on the previous works [2] and [24] for the theoretical basis. The paper
can be considered as a tracking application of [2] and [24].
We found that our work is not relevant to [2], thus we guess the reviewer actually refers to [21].
Indeed, we use LapRLS [21] to learn an online classifier for tracking in our work, and the proposed active example
selection approach is inspired by [24]. However, the concern of this paper is to present a novel online
discriminative tracking framework which explicitly couples the objectives of example collection and classifier
learning. We pointed out that most existing discriminative tracking algorithms use a sampling-and-labeling strategy
to collect examples, and treat the training example collection as a task that is independent of classifier learning. To
our knowledge, considering the correlation between example collection and classifier learning is very original in
discriminative tracking, not existed before. We hope our method is inspiring for other similar correlations to
improve tracking performance. We will carefully polish the paper's presentation, to improve its clarity.

Author Feedback

We thank the AC and reviewers for the suggestions and comments. While the strong experimental results on 161
sequences were appreciated by all reviewers, the technique portion of our draft causes confusions especially to R2
and R3. We apologize for not having them better presented, and we promise to improve the presentation in all
aspects as suggested. Following are detailed responses.
Common concerns:
To R2&R3: Clarity
We promise to improve the clarity of the paper in all aspects including rewriting the introduction, giving high level
explanations, including illustrative figures, rephrasing confusing paragraphs, reviewing key technologies (e.g. Gram
matrix), and proofreading/polishing as much as possible. We will also share the source code if the paper gets
accepted.
To R2&R3: Motivation/Justification/Take home message
Our main motivation is to extract the useful information simultaneously from the old, recent and current
observations in a *new* and *effective* way for tracking.
Reasons for outperforming the state-of-the-arts:
1)The use of two different classifiers to capture discriminative information from both old (auxiliary) and recent
observations. 2)The informative knowledge modeling re-weights the auxiliary samples to reduce the impact of the
noisy and potential misalignment of auxiliary samples. This is achieved by taking the tracking task at the current
frame into account using our learning mechanism when modeling. 3)The exploitation of the unlabeled samples in a
semi-supervised fashion. We also studied the effect of 1) and 2) (see "To R1").
To R2&R3: Novelty regarding the use of two sample sets
We agree that using two sets of samples with different updating rates is not new and will cite suggested references.
That said, as noticed by R1, our method novelly extends GPR for re-weighting the auxiliary samples and
constructing observation models. In addition, the two papers pointed out by R2 do not take the unlabeled samples
into consideration when constructing observation models. All these novel components contribute the excellent
performance demonstrated in our experiments.
To R1&R3: 1.5~2 fps
We will study the effect of samples¡¯ number and improve the efficiency as suggested by R1.
To R1
1. Comparison with baselines
In a pilot study with 20 sequences, we have actually tested the two baselines, one uses only the target classifier
(v1) and the other does not use the informative knowledge (v2). The results were not reported due to page
limitation. The average tracking success rates are 0.83 for v1, 0.87 for v2, and 0.94 for TGPR. The standard
deviations of these rates are 0.20 for v1, 0.16 for v2, and 0.05 for TGPR. We will squeeze some space for the
results in revision.
To R2
1. Why transfer...Why GPR
In brief, GPR allows us to extract the useful information from the current unlabeled samples, and its extension to
the transfer learning framework allows us to extract the information from the old auxiliary samples. We will clarify
this in revision.
2. About the informative knowledge, the prior Gram matrix
We will review and clarify these terms in revision. Specifically, the Gram matrix is used to define a Gaussian
process. We will clarify other notations as well.
3. Explanatory figure for lines 321-329
We will add a figure as suggested.
4. 15 parameters
Most parameters are straightforward. They are fixed throughout the experiments for all 161 sequences.
5. P(yA|zA) not...gaussian
P(yA|zA) does not follow a Gaussian, because the label generation process in Eq. (1) requests zi to make P(+1|zi)
larger and P(-1|zi) smaller simultaneously, or vice versa.
To R3
1. Fusion
We use a heuristic strategy to pick the candidates that rank high according to both classifiers. We will study other
strategies as suggested.
2. Failure cases
The main observed failures are due to long-term and total occlusion, tiny targets. We will include some examples in
revision.

Author Feedback

To Reviewer1:
1. The occlusion detection is mainly used to avoid the wrong update, and it is not used for computing the likelihood
directly. The correctly updated ELMs will guarantee the accuracy of the likelihood of the particles.
2. In Fig.7, the CLE and AOR are both used for evaluating the performance of the tracker on the whole sequences.
If \alpha is not suitable, the drift may occur in any frame. For example, \alpha=0.1, drift begins in frame 20 and
\alpha=0.2, drift begins in frame 10. This will lead to jaggedness.
3. For the quantitative results, we run 5 times for each sequence and take the median as the reported results to
avoid the effect of randomness. For the groundtruth of davidindoor and faceocc2, we adopt the data supplied by
MIL[8], which have no rotation and scale. Actually, Struck[18] and PartT[22] also get good results without handling
rotation and scale, similar to ours.
4. We¡¯ll correct the error in Line 178: a ELM->an ELM. For the infinity differential function in Line 136, we follow the
representation in [14,15]. The detailed definition of failure rate in Line 449 and Fig.5 is given in [32].
To Reviewer2:
5. ELM has many advantages, e.g., robustness to unbalanced data, non-linear classification ability and fast learning
speed(Line 060-064), implying it is more suitable for classification in tracking-by-detection framework. Therefore,
it¡¯s innovative to introduce the ELM into tracking field.
6. Although there are many papers using the hierarchical model, our method is quite different from them, because
both the global and local models in our method are discriminative. In most existing hierarchical models(e.g. "An
adaptive coupled-layer visual model for robust visual tracking", ICCV11, which we lost and will add; "Robust Object
Tracking via Sparsity-based Collaborative Model", CVPR12, [19]), the local submodel is generative. However, our
local submodel is discriminative, leading to a stronger ability to detect the occlusion. More contributions are in the
FOLLOWING ITEM 10.
7. Both the ELM and the hierarchical model play important roles in our method. The advantage of the hierarchical
model has been shown in Fig.7. We¡¯ll add the comparison with other classifiers(e.g. SVM) instead of ELM to display
the effectiveness of ELM if necessary.
8. Although the optimal \alpha is given empirically, we think it is reasonable. We also tried some complex
strategies, but the performance was not better than ours. We believe that a simple, robust and effective
combination strategy is more preferable than complex approaches.
9. We¡¯ll correct the errors in (6)(7) following your suggestions. In line 321, because a larger conf means a lager
likelihood, we think the L(x)=exp(conf) is correct.
To Reviewer3:
10. The novelty of our paper is threefold. First, we introduce a novel classifier ELM into tracking. Second, we
propose a hierarchical discriminative model with ELMs. Third, the local submodel of our method is discriminative
and has structural property, which has a better ability to detect the occlusion.
11. OAB and MIL methods both use the boost as the classifier for tracking. However, there are many differences
between our method and them. First, our method is a hierarchical model including a global submodel and a local
submodel. OAB and MIL are just similar to our global submodel. Second, our method adopts the ELM as the
classifier. Third, our method follows the co-training framework, leading to more robust performance. Fourth, our
local model is the combination of a series of ELMs, which sample training data on local patches and is used to
detect occlusions.
12. The results in Table 1 and 2, and Fig.6 show that our method has better performance than OAB and MIL on
most sequences. On sequences with occlusion, e.g. faceocc, girl, woman, etc., our method is superior to the
others. We¡¯ll add more comparison details if necessary.
Thank you all for your revision and comments.

Author Feedback

We appreciate constructive comments by reviewers. Here are our answers for several important questions and
comments.
1. [R1, R3] Novelty w.r.t. OMA [1]
In addition to the online property, the following contributions differentiate our method from OMA:
* Most of existing tracking algorithms including OMA rely on graphical models with predefined structures. However,
our algorithm constructs a graphical model adaptively based on the characteristics of input sequence.
* Our method isolates tracking errors within local branches in graph by rejecting frames with unreliable posteriors
from the representative frame set, while OMA keeps propagating errors regardless of the quality of estimated
posterior.
* Since our method maintains only a small number of representative frames for posterior propagation, it greatly
improves computational efficiency over OMA.
2. [R1, R3] Maintaining target posteriors vs. target models
Our algorithm is different from conventional ones based on multiple target templates or dictionary learning because
we maintain multiple target posteriors associated with multiple representative frames and propagate the posteriors
through weighted Bayesian model averaging. Note that most of tracking algorithms including [LiICCV11] propagate
only a single posterior over time in a chain model although they may have multiple target models. Also note that,
since our method propagates multiple posteriors, we can preserve multi-modality of density functions better.
3. [R1] Optimality
We believe the estimated posterior by our method is suboptimal given a graphical model since the prediction and
observation by patch matching is a nonlinear process and the posterior is highly multi-modal.
4. [R1] Temporal smoothness
Our method does not exploit temporal smoothness assumption, but there is no problem to track an object with
smooth motion. Note that our algorithm works well with the sequences in online tracking benchmark as shown in
Fig 4.
We admit that our description about transition and likelihood probability in line 212-215 was not clear. They are
modeled jointly and implicitly through patch matching and voting, which is almost identical to OMA [1].
5. [R2] Heuristics and parameter issues
We used a simple k-nearest neighbor based method for template classification, since other methods such as online
discriminative learning and naive Bayes were not particularly better.
We admit that some parameters were not fully discussed. The number of nearest neighbors k (set to 10) is related
to false positive/true negative rates of template classification; its trade-off is discussed in line 328-334. \sigma (set
to 0.1) controls the update rate of representative frames; large values yield frequent updates. However, according
to our observation, the performance of our algorithm is not sensitive to parameters setting, and all parameters are
fixed throughout the experiment.
For the compared algorithms, we simply imported the results from the benchmark repository [24] for the existing
50 sequences and used the default parameters for the new 10 videos.
We will add thorough discussion about the issues related to parameters if our paper is accepted. Thank you.
6. [R2] Exposition about graph structure
The graph structure affects the target posterior at each frame since it determines the path and weight for density
propagation. Note that the edge weight depends on the graph structure as shown in Eq. (5) and (8). We will
discuss it in detail in Sec 4 if our paper is accepted. Thank you.
7. [R3] Benefit of graph structure

Author Feedback

We thank all reviewers for their feedback and suggestions. Our main goal was to use scene understanding
techniques for perceptual tasks with potential societal impact. All of the reviewers seem to find this problem setting
to be interesting and novel.
R1 -> R1 suggests evaluating on Linz and Salzburg present in the Place Pulse dataset. Unfortunately the authors do
not make the photos available and due to government/legal issues the Google Street View image data for Linz and
Salzburg is no longer publicly available. To demonstrate generalizability and extend perceptual judgments to actual
quantitative statistics about safety, we present evaluations (Sec 6) on two additional cities to compare our
predictions against public record information of crime and wealth statistics for Baltimore and Chicago. We also
show some qualitative results for Chicago in Figure 6. We thank reviewer R1 for his other suggestions.
Unsupervised localization of patches is definitely something that could be explored in future work. For this paper we
first focus on demonstrating that prediction is possible for these perceptual measures.
R2 -> We will add the suggested evaluation of comparing FB+Sift to DeCaf in Sec 4 for completeness (experiments
show the same pattern). We will also include comparisons to some simpler baselines for smoothing and features
(e.g. gist, SiftBoW). We also thank R2 for his suggestions and comments regarding our collective prediction
approach based on spatial smoothing of geo-referenced images.
R3 -> The data we are using is mostly already publicly available from the Place Pulse dataset [13], Google
streetview, and public records. The Place Pulse dataset[13] collected human perceptions to directly predict
demographic data while our goal is to use this labeled data to learn visual classifiers of human perceptions. For our
experiments on finer resolution predictions and for novel cities not in the original dataset, we collected additional
images from Google Street View (without annotations). We will create a project website releasing all developed
code and pointers to the data we have used in our experiments. We will also release the image geo-locations for
these additional images along with a tool to download them from Google Street View. We will clarify this better in
the text.
R3 -> Regarding adaptive solutions. We did in fact initially think about using domain adaptation techniques, but
since performance for training on one city and testing on another city was quite high domain adaptation did not
seem necessary. Regarding qualitative analysis, we show qualitative results (at city scale) for the effect of using
spatial-based smoothing in Figure 8, suggesting that our framework can potentially help discover geographical
interest region boundaries based on people's perceptions. We also report quantitative but moderate gains for this
approach on Table 1. We will provide a more thorough qualitative evaluation and discussion of some of our
negative/failure cases. Regarding dataset biases, the PlacePulse dataset and our denser set of images were
sampled randomly within the geographical areas of each city. Our experimental results suggest this task, like other
perceptual tasks (e.g. aesthetics, memorability), requires nuanced judgments, making it challenging, but with the
potential to be less subjective since the domain data (urban scenes) is controlled.



==> discogan (8) 2/rebuttal.txt <==
We thank all reviewers for valuable comments and suggestions. 

To Reviewer 1: 
Here are our thoughts on the suggested related works. We agree that [1] is relevant to our work in the sense that [1] also learns cross-domain relations using adversarial training, and we think [1] should be included in related work section.

Many existing works, including [2,3], proposed to use reconstruction loss along with adversarial loss applied to intermediate outcomes. The variational lower bound of [2] includes reconstruction of latent codes, while adversarial loss was used for generated images. In [3], reconstruction loss was used for input and generated images, while adversarial loss was used for intermediate latent codes. We agree that these works are related to ours, and will mention them in the final version. 
[4]. This work is very similar to ours, but there is a subtle difference. Our work is focused on discovering relationships between domains and therefore include experiments on very different domains (such as shoes and handbag, car and chair, etc.) where our method discovered relations such as "fashion style" and "angle of rotation". In contrast, [4] is an extension to its authors' previous work which used supervised learning for image-to-image translation. As such, experiments in [4] are focused on unsupervised image-to-image translation between visually similar domains (such as horse and zebra, summer and winter scenery, etc.).    

To Reviewer 2: 
We agree that it would be more reliable to include measurements in addition to generated samples. While there is no reliable method to evaluate performance of a GAN, we are planning to include further experiments that indirectly measure the performance. 

To Reviewer 3: 
Thank you for pointing out the typos and errors. We will be sure to fix these in our final version. We will also try our best to come up with a more clear explanation on Figure 4. Additionally, we are planning to apply the idea to domains other than images, such as audio and text as you suggested. 




Further quantitative experiments have been performed, and we will include performance measurements in our final version. 


  

[1]. 영어 실패.. [1]에 대한 리뷰어1의 의견에 동의합니다. 말씀해 주신 대로 [1]은 cross-domain relation을 adversarial training 방식으로 배운다는 점에서 언급해 준 대로 우리의 방법과 관련성을 갖고 있다고 여겨지고, related work에 포함하는 것이 좋을 것 같습니다.  
[2, 3]. 이야기해준 대로, 기존에 제시된 많은 GAN에 몇몇 연구들이 일종의 reconstruction cost를 제안하고 있다. 예로 들어준 [2,3]은 모두 우리의 single model과 마찬가지로 한 쪽 space의 reconstruction loss와 다른 쪽 space의 adversarial loss 

(택수 - InfoGAN은 code->image->code 에서 code에 recon loss, image에 GAN loss를 걸고 있고, Adversarial Autoencoder는 image->latent->image에서 image에 recon loss, latent에 GAN loss를 걸고 있음. 둘 다 우리의 single model과 유사한 모양이므로 이것도 넣겠다고 하면 될라나...)





We thank all reviewers for valuable comments. 

[리뷰어 전체에게 / 주요 지적사항 / Contribution re-state]
[meta review 의견]
Please incorporate the suggested references by the referees, and discuss their relationship to your work.

To Reviewer 1,


언급한 reference들에 대해 이야기 해주기
[1] Towards Principled Unsupervised Learning : 작성 중 고려했던 paper. ODM은 x~D, y~D 에만 access 가능할 때 unsupervised learning의 goal을 Distr(F(x)) = Distr(y)로 맞추는 것. supervised learning에서 F(x) = y를 배우면
이는 ODM도 맞추게 되는 형태. 
[2] InfoGAN : Single model 부분언급
[3] 나중에
[4] it would be great if the authors could discuss the differences of the two works in the final manuscript. -> 차이점 같은거 잘 언급해주기?

메타 리뷰어의 의견은 일단 이런거 잘 넣어주면 될 것 같음.

To Reviewer 2,
We agree that our paper lacks measurements. We are planning to add some experiments ... 
뭔가 measure같은 것 (minor flaw라고 언급하면서)

To Reviewer 3,
Thank you for pointing out the typos and mistakes. We are plannig to apply the idea to domains other than images, such as audio or text.  
Typo문제, Section 4.1 설명문제 (제출본 Section 4.1은 Toy experiment), 의외로 related work를 adequate?,
non-image domain에서 해보면 재밌을 것


-------------------------------
R1 review

- Summary
This paper proposes a method for cross-domain adaptation by training two autoencoders on each domain separately. For each domain, the hidden representation of the autoencoder is forced to have the distribution of the other domain by an adversarial training and the encoder of one autoencoder is shared with the decoder of the other autoencoder and vice versa.

Overall I think this is an interesting paper. The idea does make sense to me and the experiments demonstrate the effectiveness of this method on several datasets. I wanted to mention some of the relevant papers to this work: In [1], an unsupervised cost function called output distribution matching (ODM) is proposed which is trained by the adversarial training. I think this is the first paper that tried to learn cross-domain relations with the adversarial training and is similar to Figure 2a. Using the reconstruction cost along with the adversarial training to avoid mode collapsing and stabilize training (Figure 2b) is proposed in some of the other works such as [2,3]. In [2], the variational lower bound on mutual information will result in a reconstruction term for the input. Finally, there is a concurrent and very similar paper [4], which appeared *after* this paper, but it would be great if the authors could discuss the differences of the two works in the final manuscript.


[1] Towards Principled Unsupervised Learning
[2] InfoGAN: Interpretable Representation Learning by Information Maximizing Generative Adversarial Nets
[3] Adversarial Autoencoders
[4] Unpaired Image-to-Image Translation using Cycle-Consistent Adversarial Networks

-------------------------------
R2 review

- Summary
This paper proposed a method based on a generative adversarial network that learns
to discover relations between different domains without using paired data. Using the discovered relations, their proposed network successfully transfers style from one domain to another while preserving key attributes such as orientation and face identity.

- About Correctness
There are minor flaws :
I might be too picky. The only problem I saw is the lack of measurement to judge how well the solution works. showing some samples may not be reliable.

-------------------------------
R3 review

- Summary
The authors propose an architecture based on generative adversarial networks (GANs) for automatically discovering cross-domain relations from unpaired training data. This overcomes the costly limitation of manually pairing ground truth training samples in different domains. The architecture is called DiscoGAN, supposedly for “discovery”. Given training data in two domains A and B, DiscoGAN involves training distinct GAN components that map both from A to B and from B to A, trained simultaneously in a coupled fashion, using the addition of a reconstruction loss. In their examples, the authors use the discovered relations for style transfer between images.

- About Clarity
Above Average :
The paper is written in a clear and easy-to-follow way. There are occasional typos and grammar mistakes (some examples: "reduces" in line 094; "perarnau2016invertible" in line 203). I believe that L_CONST_B in line 377 should be L_CONST_A and L_GAN_A in line 410 should be L_GAN_B. The description of the example in Figure 4, given in Section 4.1 is not really clear and could be improved.

The paper is written in an accessible and clear way. The main idea of coupling GANs that learn mappings in opposite directions simultaneously is simple and elegant. I especially like the clarity of Figure 2, which gives a clear explanation of the setup. The "related works" section is adequate. The paper would benefit from more proofreading and fixing the typos I outlined above. I would have preferred seeing results of "cross-domain relations" involving application areas other than images. I encourage the authors to apply this technique to non-image domains.

---------------------------------
Meta review

The authors present a GAN framework for training encoders that map images from one domain to another, in the process discovering interesting cross-domain relationships. I agree with the reviewers that the paper makes a significant contribution and should be accepted.

Please incorporate the suggested references by the referees, and discuss their relationship to your work.









==> rebuttal.txt <==
We thank all reviewers for valuable comments and suggestions. 

To Reviewer 1: 
Here are our thoughts on the suggested related works. We agree that [1] is relevant to our work in the sense that [1] also learns cross-domain relations using adversarial training, and we think [1] should be included in related work section.

Many existing works, including [2,3], proposed to use reconstruction loss along with adversarial loss applied to intermediate outcomes. The variational lower bound of [2] includes reconstruction of latent codes, while adversarial loss was used for generated images. In [3], reconstruction loss was used for input and generated images, while adversarial loss was used for intermediate latent codes. We agree that these works are related to ours, and will mention them in the final version. 
[4]. This work is very similar to ours, but there is a subtle difference. Our work is focused on discovering relationships between domains and therefore include experiments on very different domains (such as shoes and handbag, car and chair, etc.) where our method discovered relations such as "fashion style" and "angle of rotation". In contrast, [4] is an extension to its authors' previous work which used supervised learning for image-to-image translation. As such, experiments in [4] are focused on unsupervised image-to-image translation between visually similar domains (such as horse and zebra, summer and winter scenery, etc.).    

To Reviewer 2: 
We agree that it would be more reliable to include measurements in addition to generated samples. While there is no reliable method to evaluate performance of a GAN, we are planning to include further experiments that indirectly measure the performance. 

To Reviewer 3: 
Thank you for pointing out the typos and errors. We will be sure to fix these in our final version. We will also try our best to come up with a more clear explanation on Figure 4. Additionally, we are planning to apply the idea to domains other than images, such as audio and text as you suggested. 




Further quantitative experiments have been performed, and we will include performance measurements in our final version. 


  

[1]. 영어 실패.. [1]에 대한 리뷰어1의 의견에 동의합니다. 말씀해 주신 대로 [1]은 cross-domain relation을 adversarial training 방식으로 배운다는 점에서 언급해 준 대로 우리의 방법과 관련성을 갖고 있다고 여겨지고, related work에 포함하는 것이 좋을 것 같습니다.  
[2, 3]. 이야기해준 대로, 기존에 제시된 많은 GAN에 몇몇 연구들이 일종의 reconstruction cost를 제안하고 있다. 예로 들어준 [2,3]은 모두 우리의 single model과 마찬가지로 한 쪽 space의 reconstruction loss와 다른 쪽 space의 adversarial loss 

(택수 - InfoGAN은 code->image->code 에서 code에 recon loss, image에 GAN loss를 걸고 있고, Adversarial Autoencoder는 image->latent->image에서 image에 recon loss, latent에 GAN loss를 걸고 있음. 둘 다 우리의 single model과 유사한 모양이므로 이것도 넣겠다고 하면 될라나...)





We thank all reviewers for valuable comments. 

[리뷰어 전체에게 / 주요 지적사항 / Contribution re-state]
[meta review 의견]
Please incorporate the suggested references by the referees, and discuss their relationship to your work.

To Reviewer 1,


언급한 reference들에 대해 이야기 해주기
[1] Towards Principled Unsupervised Learning : 작성 중 고려했던 paper. ODM은 x~D, y~D 에만 access 가능할 때 unsupervised learning의 goal을 Distr(F(x)) = Distr(y)로 맞추는 것. supervised learning에서 F(x) = y를 배우면
이는 ODM도 맞추게 되는 형태. 
[2] InfoGAN : Single model 부분언급
[3] 나중에
[4] it would be great if the authors could discuss the differences of the two works in the final manuscript. -> 차이점 같은거 잘 언급해주기?

메타 리뷰어의 의견은 일단 이런거 잘 넣어주면 될 것 같음.

To Reviewer 2,
We agree that our paper lacks measurements. We are planning to add some experiments ... 
뭔가 measure같은 것 (minor flaw라고 언급하면서)

To Reviewer 3,
Thank you for pointing out the typos and mistakes. We are plannig to apply the idea to domains other than images, such as audio or text.  
Typo문제, Section 4.1 설명문제 (제출본 Section 4.1은 Toy experiment), 의외로 related work를 adequate?,
non-image domain에서 해보면 재밌을 것


-------------------------------
R1 review

- Summary
This paper proposes a method for cross-domain adaptation by training two autoencoders on each domain separately. For each domain, the hidden representation of the autoencoder is forced to have the distribution of the other domain by an adversarial training and the encoder of one autoencoder is shared with the decoder of the other autoencoder and vice versa.

Overall I think this is an interesting paper. The idea does make sense to me and the experiments demonstrate the effectiveness of this method on several datasets. I wanted to mention some of the relevant papers to this work: In [1], an unsupervised cost function called output distribution matching (ODM) is proposed which is trained by the adversarial training. I think this is the first paper that tried to learn cross-domain relations with the adversarial training and is similar to Figure 2a. Using the reconstruction cost along with the adversarial training to avoid mode collapsing and stabilize training (Figure 2b) is proposed in some of the other works such as [2,3]. In [2], the variational lower bound on mutual information will result in a reconstruction term for the input. Finally, there is a concurrent and very similar paper [4], which appeared *after* this paper, but it would be great if the authors could discuss the differences of the two works in the final manuscript.


[1] Towards Principled Unsupervised Learning
[2] InfoGAN: Interpretable Representation Learning by Information Maximizing Generative Adversarial Nets
[3] Adversarial Autoencoders
[4] Unpaired Image-to-Image Translation using Cycle-Consistent Adversarial Networks

-------------------------------
R2 review

- Summary
This paper proposed a method based on a generative adversarial network that learns
to discover relations between different domains without using paired data. Using the discovered relations, their proposed network successfully transfers style from one domain to another while preserving key attributes such as orientation and face identity.

- About Correctness
There are minor flaws :
I might be too picky. The only problem I saw is the lack of measurement to judge how well the solution works. showing some samples may not be reliable.

-------------------------------
R3 review

- Summary
The authors propose an architecture based on generative adversarial networks (GANs) for automatically discovering cross-domain relations from unpaired training data. This overcomes the costly limitation of manually pairing ground truth training samples in different domains. The architecture is called DiscoGAN, supposedly for “discovery”. Given training data in two domains A and B, DiscoGAN involves training distinct GAN components that map both from A to B and from B to A, trained simultaneously in a coupled fashion, using the addition of a reconstruction loss. In their examples, the authors use the discovered relations for style transfer between images.

- About Clarity
Above Average :
The paper is written in a clear and easy-to-follow way. There are occasional typos and grammar mistakes (some examples: "reduces" in line 094; "perarnau2016invertible" in line 203). I believe that L_CONST_B in line 377 should be L_CONST_A and L_GAN_A in line 410 should be L_GAN_B. The description of the example in Figure 4, given in Section 4.1 is not really clear and could be improved.

The paper is written in an accessible and clear way. The main idea of coupling GANs that learn mappings in opposite directions simultaneously is simple and elegant. I especially like the clarity of Figure 2, which gives a clear explanation of the setup. The "related works" section is adequate. The paper would benefit from more proofreading and fixing the typos I outlined above. I would have preferred seeing results of "cross-domain relations" involving application areas other than images. I encourage the authors to apply this technique to non-image domains.

---------------------------------
Meta review

The authors present a GAN framework for training encoders that map images from one domain to another, in the process discovering interesting cross-domain relationships. I agree with the reviewers that the paper makes a significant contribution and should be accepted.

Please incorporate the suggested references by the referees, and discuss their relationship to your work.








